Time Complexity of Consensus in Dynamic Networks Under Oblivious Message Adversaries

Consensus is a most fundamental task in distributed computing. This paper studies the consensus problem for a set of processes connected by a dynamic directed network, in which computation and communication is lock-step synchronous but controlled by an oblivious message adversary. In this basic model, determining consensus solvability and designing consensus algorithms in the case where it is possible, has been shown to be surprisingly difficult. We present an explicit decision procedure to determine if consensus is possible under a given adversary. This in turn enables us, for the first time, to study the time complexity of consensus in this model. In particular, we derive time complexity upper bounds for consensus solvability both for a centralized decision procedure as well as for solving distributed consensus. We complement these results with time complexity lower bounds. Intriguingly, we find that reaching consensus under an oblivious message adversary can take exponentially longer than broadcasting the input value of some process to all other processes.

==> 03 Arxiv/drawings/Constant-TD.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=myNode] (0) at (-17, 9) {};
		\node [style=myNode] (1) at (-15, 9) {};
		\node [style=myNode] (2) at (-13, 9) {};
		\node [style=none] (7) at (-18, 9) {$R_j$};
		\node [style=myNode] (8) at (-21, 5) {};
		\node [style=myNode] (9) at (-19, 5) {};
		\node [style=myNode] (10) at (-17, 5) {};
		\node [style=myNode] (11) at (-19.5, 1) {};
		\node [style=myNode] (12) at (-21.5, 1) {};
		\node [style=myNode] (13) at (-17.5, 1) {};
		\node [style=none] (15) at (-22, 5) {$B$};
		\node [style=myNode] (18) at (-10, 1) {};
		\node [style=myNode] (20) at (-12, 1) {};
		\node [style=myNode] (21) at (-14, 1) {};
		\node [style=none] (23) at (-15.25, 1) {$L_{i,j}$};
		\node [style=none] (25) at (-22.5, 1) {$U_i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=right] (0) to (1);
		\draw [style=undir] (1) to (2);
		\draw [style=right, in=75, out=105, looseness=0.75] (2) to (0);
		\draw [style=right] (0) to (8);
		\draw [style=right] (10) to (12);
		\draw [style=right] (10) to (11);
		\draw [style=right] (10) to (13);
		\draw [style=right] (0) to (21);
		\draw [style=right] (0) to (18);
		\draw [style=right] (0) to (20);
		\draw [style=right] (1) to (21);
		\draw [style=right] (1) to (18);
		\draw [style=right] (1) to (20);
		\draw [style=right] (2) to (21);
		\draw [style=right] (2) to (18);
		\draw [style=right] (2) to (20);
		\draw [style=right] (10) to (21);
		\draw [style=right] (10) to (18);
		\draw [style=right] (10) to (20);
		\draw [style=right] (0) to (9);
		\draw [style=right] (0) to (10);
		\draw [style=right] (1) to (8);
		\draw [style=right] (1) to (9);
		\draw [style=right] (1) to (10);
		\draw [style=right] (2) to (8);
		\draw [style=right] (2) to (9);
		\draw [style=right] (2) to (10);
		\draw [style=right] (9) to (21);
		\draw [style=right] (9) to (20);
		\draw [style=right] (9) to (18);
		\draw [style=right] (9) to (13);
		\draw [style=right] (9) to (11);
		\draw [style=right] (9) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> 03 Arxiv/drawings/Worst-Case-Graphs.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{myNode}=[fill=white, draw=black, shape=circle]

% Edge styles
\tikzstyle{right}=[->]
\tikzstyle{left}=[<-]
\tikzstyle{undir}=[<->]


==> drawings/Constant-TD.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=myNode] (0) at (-17, 9) {};
		\node [style=myNode] (1) at (-15, 9) {};
		\node [style=myNode] (2) at (-13, 9) {};
		\node [style=none] (7) at (-18, 9) {$R_j$};
		\node [style=myNode] (8) at (-21, 5) {};
		\node [style=myNode] (9) at (-19, 5) {};
		\node [style=myNode] (10) at (-17, 5) {};
		\node [style=myNode] (11) at (-19.5, 1) {};
		\node [style=myNode] (12) at (-21.5, 1) {};
		\node [style=myNode] (13) at (-17.5, 1) {};
		\node [style=none] (15) at (-22, 5) {$B$};
		\node [style=myNode] (18) at (-10, 1) {};
		\node [style=myNode] (20) at (-12, 1) {};
		\node [style=myNode] (21) at (-14, 1) {};
		\node [style=none] (23) at (-15.25, 1) {$L_{i,j}$};
		\node [style=none] (25) at (-22.5, 1) {$U_i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=right] (0) to (1);
		\draw [style=undir] (1) to (2);
		\draw [style=right, in=75, out=105, looseness=0.75] (2) to (0);
		\draw [style=right] (0) to (8);
		\draw [style=right] (10) to (12);
		\draw [style=right] (10) to (11);
		\draw [style=right] (10) to (13);
		\draw [style=right] (0) to (21);
		\draw [style=right] (0) to (18);
		\draw [style=right] (0) to (20);
		\draw [style=right] (1) to (21);
		\draw [style=right] (1) to (18);
		\draw [style=right] (1) to (20);
		\draw [style=right] (2) to (21);
		\draw [style=right] (2) to (18);
		\draw [style=right] (2) to (20);
		\draw [style=right] (10) to (21);
		\draw [style=right] (10) to (18);
		\draw [style=right] (10) to (20);
		\draw [style=right] (0) to (9);
		\draw [style=right] (0) to (10);
		\draw [style=right] (1) to (8);
		\draw [style=right] (1) to (9);
		\draw [style=right] (1) to (10);
		\draw [style=right] (2) to (8);
		\draw [style=right] (2) to (9);
		\draw [style=right] (2) to (10);
		\draw [style=right] (9) to (21);
		\draw [style=right] (9) to (20);
		\draw [style=right] (9) to (18);
		\draw [style=right] (9) to (13);
		\draw [style=right] (9) to (11);
		\draw [style=right] (9) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

